The distance function to a finite set is a topological Morse function

In this short note, we show that the distance function to any finite set $X\subset \mathbb{R}^n$ is a topological Morse function, regardless of whether $X$ is in general position. We also precisely characterize its topological critical points and their indices, and relate them to the differential critical points of the function.

==> notes.txt <==
\section{Références}
\begin{itemize}
    \item Anna \cite{song2023generalized}
    \item Nous \cite{arnal2023critical} + le nouveau article (citer tout le monde partout) \cite{arnal2024wasserstein}
    \item Quelques réfs générales de Fred et Edelsbrunner sur le fait qu'on aime calculer le diagramme de Cech de nuages de points. 

    \cite{edelsbrunner2022computational}
    \cite{chazal2016structure}
    \cite{otter2017roadmap}
    \cite{carlsson2021topological}


    \item Gershkovich et Rubinstein : \cite{gershkovich1997morse}
    \item ---
    \item \cite{Bobrowski_Adler_2014} Bobrowski   Adler. 2014. Distance functions, critical points, and the topology of random Cˇech complexes. | Number of critical points of a point cloud drawn from a Poisson process (+ Morse considerations)
    \item On linearization and continuous selections of functions  \cite{Jongen_Pallaschke}| Un peu comme Min-Type - forme normale of a continuous selection of a family of $C^2$ functions (ils supposent aussi configuration spéciale)
    \item \cite{Agrachev_Pallaschke_Scholtes} AA Agrachev, D Pallaschke, and S Scholtes. On morse theory for piecewise smooth functions. Journal of Dynamical and Control Systems, 3(4):449–469, 1997 | comme l'entrée précédente
    \item \cite{ReaniBobrowski2024} Yohai Reani, Omer Bobrowski, Morse Theory for the k-NN Distance Function, arxiv | titre assez explicite, ils supposent position générale
  \item \cite{Bobrowski_Weinberger_2015} Bobrowski Weinberger.2017. On the vanishing of homology in random Cˇech complexes | We compute the homology of random Cˇech complexes over a homogeneous Poisson process on the d-dimensional torus, and show that there are, coarsely, two phase transitions, position générale
   \item Omer Bobrowski
Goncalo Oliveira, 2017,  \cite{BobrowskiOliveira2019} Random Cˇech complexes on Riemannian manifolds. | Pareil mais dans des manifolds Riemanniens
\item \cite{Kergorlay2019RandomC}  Kergorlay, Tillmann  Vipond. 2022. Random Cech complexes on manifolds with boundary. | Pareil avec des bords (ils utilisent des points min type pas dégénérés)
\item \cite{bauerRoll} Wrapping Cycles in Delaunay Complexes: Bridging
Persistent Homology and Discrete Morse Theory
Ulrich Bauer | Persistent Homology and Discrete Morse Theory, points en position générique - dire quelque chose comme "les méthodes de Morse discrètes, qui auraient pu au moins dire quelque chose sur l'homologie, suppposent aussi position générale"
\item \cite{Siersma} Voronoi Diagrams and Morse Theory of the Distance Function | dire qu'il y a quelques connexions avec sa classification des points critiques dans le plan (l'inclure ?)
\item  \cite{BauerEdelsbrunner2016} The Morse theory of Čech and Delaunay complexes
Ulrich Bauer, Herbert Edelsbrunner | titre clair, ils supposent position générale

\item --- Manifolds :

\item \cite{niyogi2008finding}

\item \cite{aamari2019estimating}

\item \cite{aamari2023optimal}

 \end{itemize}

\section{Brainstorming}

Vrai sur une variété riemannienne ?

Phénomène sous-jacent ? Généralisation des fonctions min type ?
Pas clair

je pense qu'on peut appliquer la même preuve aux fonctions min type qui ont bien la propriété d'être Morse sur le perpendiculaire, mais qui n'ont pas les gradients affinement indépendants

Essayer d'éclaircir ce qui fait que ça marche



\section{Où publier ?}

\begin{itemize}
    \item Archiv der Mathematik
    \item Comptes Rendus Mathématiques
\end{itemize}


